Subspace Clustering via Thresholding and Spectral Clustering

We consider the problem of clustering a set of high-dimensional data points into sets of low-dimensional linear subspaces. The number of subspaces, their dimensions, and their orientations are unknown. We propose a simple and low-complexity clustering algorithm based on thresholding the correlations between the data points followed by spectral clustering. A probabilistic performance analysis shows that this algorithm succeeds even when the subspaces intersect, and when the dimensions of the subspaces scale (up to a log-factor) linearly in the ambient dimension. Moreover, we prove that the algorithm also succeeds for data points that are subject to erasures with the number of erasures scaling (up to a log-factor) linearly in the ambient dimension. Finally, we propose a simple scheme that provably detects outliers.

==> CE_EF0.dat <==
2 5 7.226667e-02
2.500000e+00 5 5.066667e-02
3 5 4.444444e-02
3.500000e+00 5 4.859259e-02
4 5 3.653333e-02
4.500000e+00 5 3.652174e-02
5 5 1.877333e-02
5.500000e+00 5 2.676190e-02
6 5 4.960000e-02
6.500000e+00 5 1.079596e-01
7 5 7.573333e-02
7.500000e+00 5 1.205614e-01
8 5 1.334667e-01
2 6 5.355556e-02
2.500000e+00 6 3.271111e-02
3 6 3.051852e-02
3.500000e+00 6 2.273016e-02
4 6 2.577778e-02
4.500000e+00 6 2.607407e-02
5 6 3.306667e-02
5.500000e+00 6 2.707071e-02
6 6 2.340741e-02
6.500000e+00 6 2.502564e-02
7 6 2.812698e-02
7.500000e+00 6 2.222222e-02
8 6 3.583333e-02
2 7 6.114286e-02
2.500000e+00 7 4.370370e-02
3 7 3.847619e-02
3.500000e+00 7 2.314667e-02
4 7 1.152381e-02
4.500000e+00 7 2.850000e-02
5 7 1.424762e-02
5.500000e+00 7 1.456410e-02
6 7 1.955556e-02
6.500000e+00 7 3.298551e-02
7 7 4.908844e-02
7.500000e+00 7 3.054088e-02
8 7 3.942857e-02
2 8 5.516667e-02
2.500000e+00 8 3.933333e-02
3 8 2.344444e-02
3.500000e+00 8 2.666667e-02
4 8 1.300000e-02
4.500000e+00 8 2.318519e-02
5 8 1.740000e-02
5.500000e+00 8 1.424242e-02
6 8 8.833333e-03
6.500000e+00 8 1.123077e-02
7 8 1.095238e-02
7.500000e+00 8 8.177778e-03
8 8 1.162500e-02
2 9 9.377778e-02
2.500000e+00 9 4.637681e-02
3 9 2.409877e-02
3.500000e+00 9 3.708333e-02
4 9 1.355556e-02
4.500000e+00 9 1.840650e-02
5 9 3.306667e-02
5.500000e+00 9 1.413333e-02
6 9 1.713580e-02
6.500000e+00 9 8.542373e-03
7 9 1.460317e-02
7.500000e+00 9 3.254902e-03
8 9 5.629630e-03
2 10 9.106667e-02
2.500000e+00 10 2.517333e-02
3 10 2.213333e-02
3.500000e+00 10 2.910476e-02
4 10 1.460000e-02
4.500000e+00 10 1.078519e-02
5 10 2.453333e-02
5.500000e+00 10 2.162424e-02
6 10 1.440000e-02
6.500000e+00 10 2.572308e-02
7 10 9.219048e-03
7.500000e+00 10 1.134222e-02
8 10 1.426667e-02
2 11 1.510303e-01
2.500000e+00 11 4.466667e-02
3 11 2.844444e-02
3.500000e+00 11 3.104274e-02
4 11 3.696970e-02
4.500000e+00 11 1.717333e-02
5 11 2.385455e-02
5.500000e+00 11 1.241530e-02
6 11 3.600000e-02
6.500000e+00 11 1.155556e-02
7 11 8.727273e-03
7.500000e+00 11 1.490763e-02
8 11 8.636364e-03
2 12 2.095556e-01
2.500000e+00 12 3.848889e-02
3 12 4.718519e-02
3.500000e+00 12 2.082540e-02
4 12 3.044444e-02
4.500000e+00 12 2.108642e-02
5 12 2.097778e-02
5.500000e+00 12 1.850505e-02
6 12 1.481481e-02
6.500000e+00 12 2.105983e-02
7 12 8.761905e-03
7.500000e+00 12 1.757037e-02
8 12 1.430556e-02
2 13 2.211282e-01
2.500000e+00 13 9.753535e-02
3 13 3.473504e-02
3.500000e+00 13 4.440580e-02
4 13 1.871795e-02
4.500000e+00 13 1.916384e-02
5 13 1.128205e-02
5.500000e+00 13 2.496296e-02
6 13 2.252991e-02
6.500000e+00 13 2.136471e-02
7 13 2.358974e-02
7.500000e+00 13 2.446259e-02
8 13 1.771795e-02
2 14 4.230476e-01
2.500000e+00 14 9.500952e-02
3 14 4.577778e-02
3.500000e+00 14 4.081633e-02
4 14 2.466667e-02
4.500000e+00 14 3.390476e-02
5 14 2.445714e-02
5.500000e+00 14 2.729004e-02
6 14 1.330159e-02
6.500000e+00 14 2.649084e-02
7 14 2.318367e-02
7.500000e+00 14 1.793016e-02
8 14 1.538095e-02
2 15 6.014222e-01
2.500000e+00 15 1.404211e-01
3 15 3.917037e-02
3.500000e+00 15 2.716981e-02
4 15 3.226667e-02
4.500000e+00 15 2.654902e-02
5 15 2.055111e-02
5.500000e+00 15 2.534940e-02
6 15 2.441481e-02
6.500000e+00 15 1.725170e-02
7 15 1.874286e-02
7.500000e+00 15 1.566962e-02
8 15 1.635556e-02


==> CE_EF10.dat <==
2 5 3.680000e-01
2.500000e+00 5 1.253333e-01
3 5 8.408889e-02
3.500000e+00 5 8.237037e-02
4 5 5.600000e-02
4.500000e+00 5 3.652174e-02
5 5 5.664000e-02
5.500000e+00 5 4.028571e-02
6 5 2.595556e-02
6.500000e+00 5 3.668687e-02
7 5 4.213333e-02
7.500000e+00 5 4.189474e-02
8 5 3.746667e-02
2 6 3.888889e-01
2.500000e+00 6 2.142222e-01
3 6 7.022222e-02
3.500000e+00 6 7.009524e-02
4 6 4.955556e-02
4.500000e+00 6 3.417284e-02
5 6 3.866667e-02
5.500000e+00 6 3.466667e-02
6 6 1.829630e-02
6.500000e+00 6 2.420513e-02
7 6 2.742857e-02
7.500000e+00 6 1.736296e-02
8 6 1.427778e-02
2 7 4.645714e-01
2.500000e+00 7 1.933333e-01
3 7 1.161905e-01
3.500000e+00 7 5.482667e-02
4 7 2.876190e-02
4.500000e+00 7 3.266667e-02
5 7 2.095238e-02
5.500000e+00 7 3.582906e-02
6 7 2.146032e-02
6.500000e+00 7 3.136232e-02
7 7 2.541497e-02
7.500000e+00 7 1.378616e-02
8 7 2.104762e-02
2 8 5.066667e-01
2.500000e+00 8 3.244000e-01
3 8 8.655556e-02
3.500000e+00 8 6.771429e-02
4 8 4.925000e-02
4.500000e+00 8 3.666667e-02
5 8 2.953333e-02
5.500000e+00 8 3.503030e-02
6 8 2.805556e-02
6.500000e+00 8 2.651282e-02
7 8 3.661905e-02
7.500000e+00 8 1.351111e-02
8 8 1.033333e-02
2 9 6.180741e-01
2.500000e+00 9 3.741449e-01
3 9 1.393580e-01
3.500000e+00 9 6.958333e-02
4 9 4.844444e-02
4.500000e+00 9 4.760976e-02
5 9 3.371852e-02
5.500000e+00 9 3.210667e-02
6 9 2.177778e-02
6.500000e+00 9 2.775141e-02
7 9 1.638095e-02
7.500000e+00 9 1.521569e-02
8 9 1.355556e-02
2 10 6.921333e-01
2.500000e+00 10 6.099200e-01
3 10 3.231111e-01
3.500000e+00 10 1.052952e-01
4 10 5.480000e-02
4.500000e+00 10 3.650370e-02
5 10 5.061333e-02
5.500000e+00 10 4.043636e-02
6 10 3.364444e-02
6.500000e+00 10 3.622564e-02
7 10 2.125714e-02
7.500000e+00 10 2.599111e-02
8 10 1.986667e-02
2 11 7.298182e-01
2.500000e+00 11 6.211429e-01
3 11 3.252525e-01
3.500000e+00 11 1.783932e-01
4 11 6.012121e-02
4.500000e+00 11 5.381333e-02
5 11 4.572121e-02
5.500000e+00 11 3.549727e-02
6 11 2.658586e-02
6.500000e+00 11 2.392593e-02
7 11 1.655411e-02
7.500000e+00 11 2.624900e-02
8 11 2.860606e-02
2 12 7.758889e-01
2.500000e+00 12 7.421333e-01
3 12 4.706667e-01
3.500000e+00 12 2.813968e-01
4 12 1.421667e-01
4.500000e+00 12 8.681481e-02
5 12 6.128889e-02
5.500000e+00 12 4.525253e-02
6 12 4.296296e-02
6.500000e+00 12 4.888889e-02
7 12 3.003175e-02
7.500000e+00 12 3.176296e-02
8 12 3.227778e-02
2 13 7.562051e-01
2.500000e+00 13 8.050101e-01
3 13 6.982564e-01
3.500000e+00 13 4.214493e-01
4 13 1.964615e-01
4.500000e+00 13 1.003842e-01
5 13 9.083077e-02
5.500000e+00 13 4.874074e-02
6 13 4.311111e-02
6.500000e+00 13 4.432941e-02
7 13 3.545788e-02
7.500000e+00 13 3.297959e-02
8 13 3.187179e-02
2 14 8.283810e-01
2.500000e+00 14 7.699048e-01
3 14 7.620317e-01
3.500000e+00 14 5.834558e-01
4 14 2.957143e-01
4.500000e+00 14 1.892910e-01
5 14 1.078857e-01
5.500000e+00 14 5.340260e-02
6 14 5.034921e-02
6.500000e+00 14 3.452015e-02
7 14 5.110204e-02
7.500000e+00 14 3.644444e-02
8 14 3.219048e-02
2 15 8.461333e-01
2.500000e+00 15 8.331228e-01
3 15 8.091259e-01
3.500000e+00 15 6.870440e-01
4 15 6.140889e-01
4.500000e+00 15 4.065098e-01
5 15 1.780267e-01
5.500000e+00 15 7.685141e-02
6 15 6.557037e-02
6.500000e+00 15 4.789116e-02
7 15 4.454603e-02
7.500000e+00 15 3.393510e-02
8 15 3.760000e-02


==> CE_EF15.dat <==
2 5 5.533333e-01
2.500000e+00 5 4.266667e-01
3 5 2.855111e-01
3.500000e+00 5 1.877037e-01
4 5 2.026667e-01
4.500000e+00 5 5.971014e-02
5 5 6.922667e-02
5.500000e+00 5 5.800000e-02
6 5 5.404444e-02
6.500000e+00 5 3.660606e-02
7 5 2.796190e-02
7.500000e+00 5 7.319298e-02
8 5 3.380000e-02
2 6 7.131111e-01
2.500000e+00 6 4.577778e-01
3 6 3.724444e-01
3.500000e+00 6 2.194286e-01
4 6 1.161111e-01
4.500000e+00 6 6.785185e-02
5 6 6.720000e-02
5.500000e+00 6 5.252525e-02
6 6 4.688889e-02
6.500000e+00 6 2.728205e-02
7 6 3.815873e-02
7.500000e+00 6 2.388148e-02
8 6 3.005556e-02
2 7 6.977143e-01
2.500000e+00 7 6.324444e-01
3 7 4.400000e-01
3.500000e+00 7 2.076800e-01
4 7 1.415238e-01
4.500000e+00 7 1.375833e-01
5 7 7.885714e-02
5.500000e+00 7 8.697436e-02
6 7 7.415873e-02
6.500000e+00 7 4.915942e-02
7 7 2.846259e-02
7.500000e+00 7 3.431447e-02
8 7 2.838095e-02
2 8 7.173333e-01
2.500000e+00 8 6.501333e-01
3 8 5.260000e-01
3.500000e+00 8 3.467619e-01
4 8 1.807500e-01
4.500000e+00 8 1.967407e-01
5 8 6.966667e-02
5.500000e+00 8 6.878788e-02
6 8 5.483333e-02
6.500000e+00 8 5.333333e-02
7 8 4.738095e-02
7.500000e+00 8 3.444444e-02
8 8 2.687500e-02
2 9 7.786667e-01
2.500000e+00 9 7.691594e-01
3 9 6.658765e-01
3.500000e+00 9 5.260000e-01
4 9 3.461481e-01
4.500000e+00 9 1.933659e-01
5 9 1.586963e-01
5.500000e+00 9 1.021867e-01
6 9 6.641975e-02
6.500000e+00 9 6.955932e-02
7 9 4.376720e-02
7.500000e+00 9 5.109804e-02
8 9 4.429630e-02
2 10 8.177333e-01
2.500000e+00 10 8.380800e-01
3 10 7.802667e-01
3.500000e+00 10 5.542095e-01
4 10 5.198667e-01
4.500000e+00 10 2.957630e-01
5 10 1.733333e-01
5.500000e+00 10 1.290182e-01
6 10 8.231111e-02
6.500000e+00 10 5.833846e-02
7 10 4.830476e-02
7.500000e+00 10 5.550222e-02
8 10 5.620000e-02
2 11 8.139394e-01
2.500000e+00 11 7.836190e-01
3 11 7.938586e-01
3.500000e+00 11 7.621880e-01
4 11 5.369091e-01
4.500000e+00 11 5.024533e-01
5 11 4.044606e-01
5.500000e+00 11 1.894208e-01
6 11 1.050101e-01
6.500000e+00 11 7.614815e-02
7 11 9.122078e-02
7.500000e+00 11 6.004819e-02
8 11 5.021212e-02
2 12 8.141111e-01
2.500000e+00 12 8.400889e-01
3 12 8.293333e-01
3.500000e+00 12 7.980317e-01
4 12 6.828333e-01
4.500000e+00 12 6.601481e-01
5 12 4.602222e-01
5.500000e+00 12 3.965253e-01
6 12 2.006667e-01
6.500000e+00 12 1.486154e-01
7 12 1.124444e-01
7.500000e+00 12 7.691852e-02
8 12 7.147222e-02
2 13 8.694359e-01
2.500000e+00 13 8.291717e-01
3 13 8.298803e-01
3.500000e+00 13 8.194203e-01
4 13 7.422564e-01
4.500000e+00 13 6.712316e-01
5 13 6.713846e-01
5.500000e+00 13 5.300000e-01
6 13 4.575043e-01
6.500000e+00 13 2.755137e-01
7 13 2.331136e-01
7.500000e+00 13 1.195646e-01
8 13 8.828205e-02
2 14 8.698095e-01
2.500000e+00 14 8.319238e-01
3 14 8.532063e-01
3.500000e+00 14 8.102313e-01
4 14 8.037619e-01
4.500000e+00 14 8.207831e-01
5 14 7.678095e-01
5.500000e+00 14 7.101991e-01
6 14 5.657460e-01
6.500000e+00 14 4.681905e-01
7 14 3.641633e-01
7.500000e+00 14 2.220698e-01
8 14 1.669762e-01
2 15 8.886222e-01
2.500000e+00 15 8.647018e-01
3 15 8.529778e-01
3.500000e+00 15 8.531824e-01
4 15 8.331111e-01
4.500000e+00 15 8.060392e-01
5 15 8.483200e-01
5.500000e+00 15 7.140562e-01
6 15 7.239704e-01
6.500000e+00 15 6.741769e-01
7 15 5.608127e-01
7.500000e+00 15 3.852271e-01
8 15 4.384889e-01


==> CE_EF5.dat <==
2 5 1.248000e-01
2.500000e+00 5 8.635897e-02
3 5 6.115556e-02
3.500000e+00 5 2.800000e-02
4 5 5.226667e-02
4.500000e+00 5 3.501449e-02
5 5 4.512000e-02
5.500000e+00 5 3.104762e-02
6 5 2.133333e-02
6.500000e+00 5 1.478788e-02
7 5 1.219048e-02
7.500000e+00 5 1.122807e-02
8 5 2.613333e-02
2 6 1.191111e-01
2.500000e+00 6 3.946667e-02
3 6 3.244444e-02
3.500000e+00 6 3.746032e-02
4 6 1.911111e-02
4.500000e+00 6 1.520988e-02
5 6 1.768889e-02
5.500000e+00 6 2.367677e-02
6 6 1.496296e-02
6.500000e+00 6 3.692308e-02
7 6 3.047619e-02
7.500000e+00 6 3.537778e-02
8 6 1.977778e-02
2 7 1.584762e-01
2.500000e+00 7 4.385185e-02
3 7 6.298413e-02
3.500000e+00 7 4.746667e-02
4 7 3.247619e-02
4.500000e+00 7 4.066667e-02
5 7 2.194286e-02
5.500000e+00 7 3.350427e-03
6 7 1.200000e-02
6.500000e+00 7 2.313043e-02
7 7 1.142857e-02
7.500000e+00 7 2.223899e-02
8 7 1.695238e-02
2 8 1.703333e-01
2.500000e+00 8 7.893333e-02
3 8 3.844444e-02
3.500000e+00 8 4.504762e-02
4 8 3.225000e-02
4.500000e+00 8 3.214815e-02
5 8 1.926667e-02
5.500000e+00 8 1.793939e-02
6 8 9.166667e-03
6.500000e+00 8 8.461538e-03
7 8 8.666667e-03
7.500000e+00 8 8.666667e-03
8 8 5.750000e-03
2 9 2.112593e-01
2.500000e+00 9 6.736232e-02
3 9 5.619753e-02
3.500000e+00 9 2.308333e-02
4 9 3.829630e-02
4.500000e+00 9 2.575610e-02
5 9 2.868148e-02
5.500000e+00 9 1.600000e-02
6 9 1.550617e-02
6.500000e+00 9 2.427119e-02
7 9 1.765079e-02
7.500000e+00 9 2.435294e-02
8 9 1.170370e-02
2 10 3.388000e-01
2.500000e+00 10 1.170133e-01
3 10 5.662222e-02
3.500000e+00 10 3.641905e-02
4 10 3.626667e-02
4.500000e+00 10 3.235556e-02
5 10 3.152000e-02
5.500000e+00 10 3.282424e-02
6 10 3.733333e-02
6.500000e+00 10 2.162051e-02
7 10 2.156190e-02
7.500000e+00 10 2.104889e-02
8 10 1.420000e-02
2 11 4.648485e-01
2.500000e+00 11 9.152381e-02
3 11 5.624242e-02
3.500000e+00 11 4.177778e-02
4 11 1.939394e-02
4.500000e+00 11 3.808000e-02
5 11 1.968485e-02
5.500000e+00 11 2.732240e-02
6 11 2.856566e-02
6.500000e+00 11 2.059259e-02
7 11 1.925541e-02
7.500000e+00 11 1.564659e-02
8 11 2.163636e-02
2 12 5.748889e-01
2.500000e+00 12 2.682667e-01
3 12 6.148148e-02
3.500000e+00 12 4.800000e-02
4 12 3.361111e-02
4.500000e+00 12 2.844444e-02
5 12 2.595556e-02
5.500000e+00 12 2.117172e-02
6 12 1.307407e-02
6.500000e+00 12 2.437607e-02
7 12 2.571429e-02
7.500000e+00 12 2.841481e-02
8 12 2.175000e-02
2 13 5.715897e-01
2.500000e+00 13 3.431111e-01
3 13 1.677265e-01
3.500000e+00 13 4.637681e-02
4 13 3.666667e-02
4.500000e+00 13 3.145763e-02
5 13 2.371282e-02
5.500000e+00 13 2.888889e-02
6 13 1.623932e-02
6.500000e+00 13 3.159216e-02
7 13 1.872527e-02
7.500000e+00 13 1.442177e-02
8 13 2.851282e-02
2 14 6.961905e-01
2.500000e+00 14 4.789333e-01
3 14 2.258413e-01
3.500000e+00 14 5.910204e-02
4 14 4.485714e-02
4.500000e+00 14 3.691005e-02
5 14 2.575238e-02
5.500000e+00 14 2.431169e-02
6 14 2.473016e-02
6.500000e+00 14 1.588278e-02
7 14 3.072109e-02
7.500000e+00 14 1.993651e-02
8 14 1.847619e-02
2 15 7.354667e-01
2.500000e+00 15 5.680702e-01
3 15 2.745481e-01
3.500000e+00 15 9.695597e-02
4 15 4.137778e-02
4.500000e+00 15 4.658824e-02
5 15 3.189333e-02
5.500000e+00 15 2.258635e-02
6 15 2.533333e-02
6.500000e+00 15 1.991837e-02
7 15 2.768254e-02
7.500000e+00 15 2.784661e-02
8 15 3.113333e-02


==> CE_varyd.dat <==
2 5 5.200000e-02
2.500000e+00 5 5.538462e-02
3 5 5.333333e-02
3.500000e+00 5 4.740741e-02
4 5 7.311111e-02
4.500000e+00 5 1.391304e-02
5 5 1.920000e-02
5.500000e+00 5 4.634921e-02
6 5 4.696296e-02
6.500000e+00 5 4.915825e-02
7 5 9.206349e-02
7.500000e+00 5 1.235088e-01
8 5 1.095556e-01
2 6 3.518519e-02
2.500000e+00 6 3.644444e-02
3 6 2.024691e-02
3.500000e+00 6 4.380952e-02
4 6 4.018519e-02
4.500000e+00 6 4.773663e-03
5 6 3.407407e-02
5.500000e+00 6 3.016835e-02
6 6 2.851852e-02
6.500000e+00 6 1.880342e-02
7 6 2.285714e-02
7.500000e+00 6 2.419753e-02
8 6 1.120370e-02
2 7 5.746032e-02
2.500000e+00 7 4.024691e-02
3 7 4.084656e-02
3.500000e+00 7 2.044444e-02
4 7 2.920635e-02
4.500000e+00 7 9.861111e-03
5 7 4.825397e-03
5.500000e+00 7 9.914530e-03
6 7 2.857143e-02
6.500000e+00 7 1.410628e-02
7 7 2.476190e-02
7.500000e+00 7 4.377358e-02
8 7 3.285714e-02
2 8 5.638889e-02
2.500000e+00 8 2.777778e-02
3 8 4.296296e-02
3.500000e+00 8 2.746032e-02
4 8 1.083333e-02
4.500000e+00 8 2.395062e-02
5 8 9.444444e-03
5.500000e+00 8 2.828283e-02
6 8 4.537037e-03
6.500000e+00 8 1.393162e-02
7 8 1.841270e-02
7.500000e+00 8 9.259259e-03
8 8 1.458333e-02
2 9 6.888889e-02
2.500000e+00 9 3.652174e-02
3 9 4.016461e-02
3.500000e+00 9 3.180556e-02
4 9 1.666667e-02
4.500000e+00 9 5.745257e-03
5 9 2.390123e-02
5.500000e+00 9 9.422222e-03
6 9 1.374486e-02
6.500000e+00 9 1.386064e-02
7 9 4.656085e-03
7.500000e+00 9 9.346405e-03
8 9 4.506173e-03
2 10 1.351111e-01
2.500000e+00 10 5.493333e-02
3 10 2.370370e-02
3.500000e+00 10 1.498413e-02
4 10 2.255556e-02
4.500000e+00 10 3.496296e-02
5 10 1.528889e-02
5.500000e+00 10 5.171717e-03
6 10 1.429630e-02
6.500000e+00 10 4.854701e-03
7 10 1.447619e-02
7.500000e+00 10 4.859259e-03
8 10 4.777778e-03
2 11 8.686869e-02
2.500000e+00 11 3.746032e-02
3 11 2.303030e-02
3.500000e+00 11 2.609687e-02
4 11 2.878788e-02
4.500000e+00 11 2.311111e-02
5 11 1.600000e-02
5.500000e+00 11 1.610200e-02
6 11 5.252525e-03
6.500000e+00 11 2.450617e-02
7 11 2.314574e-02
7.500000e+00 11 9.103079e-03
8 11 1.373737e-02
2 12 1.718519e-01
2.500000e+00 12 4.577778e-02
3 12 3.851852e-02
3.500000e+00 12 2.370370e-02
4 12 1.398148e-02
4.500000e+00 12 3.160494e-02
5 12 1.133333e-02
5.500000e+00 12 1.104377e-02
6 12 2.191358e-02
6.500000e+00 12 1.538462e-02
7 12 1.481481e-02
7.500000e+00 12 1.525926e-02
8 12 1.453704e-02
2 13 1.779487e-01
2.500000e+00 13 5.198653e-02
3 13 4.433048e-02
3.500000e+00 13 9.951691e-03
4 13 3.042735e-02
4.500000e+00 13 3.540490e-02
5 13 2.796581e-02
5.500000e+00 13 1.753086e-02
6 13 2.786325e-02
6.500000e+00 13 3.064052e-02
7 13 1.494505e-02
7.500000e+00 13 1.582766e-02
8 13 1.974359e-02
2 14 4.387302e-01
2.500000e+00 14 7.047619e-02
3 14 3.619048e-02
3.500000e+00 14 3.156463e-02
4 14 3.031746e-02
4.500000e+00 14 2.137566e-02
5 14 2.933333e-02
5.500000e+00 14 2.331890e-02
6 14 2.687831e-02
6.500000e+00 14 2.969475e-02
7 14 5.668934e-03
7.500000e+00 14 2.471958e-02
8 14 1.047619e-02
2 15 4.595556e-01
2.500000e+00 15 5.883041e-02
3 15 4.612346e-02
3.500000e+00 15 4.444444e-02
4 15 2.429630e-02
4.500000e+00 15 1.895425e-02
5 15 9.659259e-03
5.500000e+00 15 2.447122e-02
6 15 2.286420e-02
6.500000e+00 15 2.585034e-02
7 15 2.188360e-02
7.500000e+00 15 5.860374e-03
8 15 2.129630e-02
2 16 6.222222e-01
2.500000e+00 16 3.330000e-01
3 16 5.768519e-02
3.500000e+00 16 4.023810e-02
4 16 4.284722e-02
4.500000e+00 16 2.419753e-02
5 16 1.205556e-02
5.500000e+00 16 2.686869e-02
6 16 2.055556e-02
6.500000e+00 16 2.354701e-02
7 16 2.746032e-02
7.500000e+00 16 3.385185e-02
8 16 1.545139e-02
2 17 7.163399e-01
2.500000e+00 17 3.196899e-01
3 17 4.958606e-02
3.500000e+00 17 3.029630e-02
4 17 3.241830e-02
4.500000e+00 17 2.649351e-02
5 17 1.652288e-02
5.500000e+00 17 6.903073e-03
6 17 2.013072e-02
6.500000e+00 17 2.602603e-02
7 17 3.099907e-02
7.500000e+00 17 3.972222e-02
8 17 1.598039e-02
2 18 8.045679e-01
2.500000e+00 18 4.671605e-01
3 18 1.779424e-01
3.500000e+00 18 4.945326e-02
4 18 3.376543e-02
4.500000e+00 18 2.496571e-02
5 18 1.397531e-02
5.500000e+00 18 2.549944e-02
6 18 3.341564e-02
6.500000e+00 18 1.207977e-02
7 18 2.585538e-02
7.500000e+00 18 1.583539e-02
8 18 4.101852e-02
2 19 8.061988e-01
2.500000e+00 19 6.140741e-01
3 19 3.324756e-01
3.500000e+00 19 1.211277e-01
4 19 4.567251e-02
4.500000e+00 19 3.095607e-02
5 19 2.601170e-02
5.500000e+00 19 3.242328e-02
6 19 1.033138e-02
6.500000e+00 19 2.666667e-02
7 19 1.734336e-02
7.500000e+00 19 1.097125e-02
8 19 2.049708e-02
2 20 8.104444e-01
2.500000e+00 20 7.910222e-01
3 20 5.248148e-01
3.500000e+00 20 1.192381e-01
4 20 5.816667e-02
4.500000e+00 20 3.560494e-02
5 20 2.746667e-02
5.500000e+00 20 2.626263e-02
6 20 2.825926e-02
6.500000e+00 20 2.984615e-02
7 20 2.063492e-02
7.500000e+00 20 1.333333e-02
8 20 1.177778e-02
2 21 7.964021e-01
2.500000e+00 21 6.477149e-01
3 21 6.517108e-01
3.500000e+00 21 1.694294e-01
4 21 1.190476e-01
4.500000e+00 21 5.174269e-02
5 21 4.541799e-02
5.500000e+00 21 3.210728e-02
6 21 2.846561e-02
6.500000e+00 21 3.510138e-02
7 21 2.536659e-02
7.500000e+00 21 3.665260e-02
8 21 1.010582e-02
2 22 7.945455e-01
2.500000e+00 22 7.992727e-01
3 22 8.098316e-01
3.500000e+00 22 5.228283e-01
4 22 3.138889e-01
4.500000e+00 22 1.175309e-01
5 22 5.216162e-02
5.500000e+00 22 3.977961e-02
6 22 3.855219e-02
6.500000e+00 22 2.703963e-02
7 22 1.971140e-02
7.500000e+00 22 2.680135e-02
8 22 3.744949e-02
2 23 8.653140e-01
2.500000e+00 23 7.979310e-01
3 23 8.410306e-01
3.500000e+00 23 5.958299e-01
4 23 3.798551e-01
4.500000e+00 23 2.237179e-01
5 23 6.600966e-02
5.500000e+00 23 5.207349e-02
6 23 4.367150e-02
6.500000e+00 23 3.478519e-02
7 23 3.503106e-02
7.500000e+00 23 2.864483e-02
8 23 2.140097e-02
2 24 8.445370e-01
2.500000e+00 24 8.698519e-01
3 24 7.453704e-01
3.500000e+00 24 7.391534e-01
4 24 6.768981e-01
4.500000e+00 24 4.104938e-01
5 24 2.400370e-01
5.500000e+00 24 1.269360e-01
6 24 5.913580e-02
6.500000e+00 24 4.860399e-02
7 24 4.148148e-02
7.500000e+00 24 3.627160e-02
8 24 3.546296e-02
2 25 8.472000e-01
2.500000e+00 25 8.135450e-01
3 25 8.413630e-01
3.500000e+00 25 7.726263e-01
4 25 7.319111e-01
4.500000e+00 25 5.504425e-01
5 25 4.841600e-01
5.500000e+00 25 1.464734e-01
6 25 7.804444e-02
6.500000e+00 25 6.767553e-02
7 25 5.318095e-02
7.500000e+00 25 5.404255e-02
8 25 4.264444e-02
2 26 8.711111e-01
2.500000e+00 26 8.590769e-01
3 26 8.754986e-01
3.500000e+00 26 7.638095e-01
4 26 7.611111e-01
4.500000e+00 26 6.914340e-01
5 26 7.622564e-01
5.500000e+00 26 4.432323e-01
6 26 3.353276e-01
6.500000e+00 26 1.025641e-01
7 26 1.348718e-01
7.500000e+00 26 7.049573e-02
8 26 5.799145e-02
2 27 8.729218e-01
2.500000e+00 27 8.713725e-01
3 27 8.213443e-01
3.500000e+00 27 8.579649e-01
4 27 8.227984e-01
4.500000e+00 27 8.010565e-01
5 27 7.864033e-01
5.500000e+00 27 6.720358e-01
6 27 6.147599e-01
6.500000e+00 27 3.764899e-01
7 27 2.195650e-01
7.500000e+00 27 9.801861e-02
8 27 1.411523e-01
2 28 8.582540e-01
2.500000e+00 28 8.806349e-01
3 28 8.798413e-01
3.500000e+00 28 8.779592e-01
4 28 8.358730e-01
4.500000e+00 28 8.565785e-01
5 28 7.798413e-01
5.500000e+00 28 6.886580e-01
6 28 6.627513e-01
6.500000e+00 28 6.144567e-01
7 28 4.624943e-01
7.500000e+00 28 4.517460e-01
8 28 1.781151e-01
2 29 8.881992e-01
2.500000e+00 29 8.919939e-01
3 29 8.878161e-01
3.500000e+00 29 8.614379e-01
4 29 8.445594e-01
4.500000e+00 29 8.483461e-01
5 29 7.977318e-01
5.500000e+00 29 7.829722e-01
6 29 8.372669e-01
6.500000e+00 29 7.853498e-01
7 29 7.309250e-01
7.500000e+00 29 5.762283e-01
8 29 4.930843e-01
2 30 8.694815e-01
2.500000e+00 30 8.913778e-01
3 30 8.947654e-01
3.500000e+00 30 8.610370e-01
4 30 8.319259e-01
4.500000e+00 30 8.505679e-01
5 30 8.581630e-01
5.500000e+00 30 8.345051e-01
6 30 8.135556e-01
6.500000e+00 30 8.221766e-01
7 30 8.202116e-01
7.500000e+00 30 8.517531e-01
8 30 7.072222e-01


==> FDE_varyd.dat <==
2 5 4.257825e-02
2.500000e+00 5 2.093582e-02
3 5 1.024205e-02
3.500000e+00 5 5.220803e-03
4 5 4.076497e-03
4.500000e+00 5 1.493521e-03
5 5 1.161273e-03
5.500000e+00 5 3.537281e-04
6 5 3.160192e-04
6.500000e+00 5 1.982759e-04
7 5 1.098677e-04
7.500000e+00 5 8.178290e-05
8 5 6.103393e-05
2 6 6.461823e-02
2.500000e+00 6 3.645291e-02
3 6 1.995049e-02
3.500000e+00 6 1.256697e-02
4 6 6.538736e-03
4.500000e+00 6 4.437278e-03
5 6 2.551900e-03
5.500000e+00 6 1.558871e-03
6 6 1.170755e-03
6.500000e+00 6 7.392403e-04
7 6 5.430991e-04
7.500000e+00 6 3.126768e-04
8 6 2.638680e-04
2 7 8.577277e-02
2.500000e+00 7 5.076543e-02
3 7 3.522389e-02
3.500000e+00 7 2.136022e-02
4 7 1.584116e-02
4.500000e+00 7 9.501477e-03
5 7 6.358091e-03
5.500000e+00 7 4.175653e-03
6 7 3.066723e-03
6.500000e+00 7 1.975582e-03
7 7 1.594001e-03
7.500000e+00 7 1.144529e-03
8 7 1.010120e-03
2 8 1.098090e-01
2.500000e+00 8 7.409930e-02
3 8 5.180792e-02
3.500000e+00 8 3.509594e-02
4 8 2.543446e-02
4.500000e+00 8 1.839172e-02
5 8 1.242046e-02
5.500000e+00 8 1.006910e-02
6 8 7.129607e-03
6.500000e+00 8 5.535912e-03
7 8 3.793930e-03
7.500000e+00 8 2.973096e-03
8 8 2.339068e-03
2 9 1.329499e-01
2.500000e+00 9 9.245810e-02
3 9 7.436564e-02
3.500000e+00 9 5.251790e-02
4 9 4.032910e-02
4.500000e+00 9 2.971557e-02
5 9 2.210843e-02
5.500000e+00 9 1.784547e-02
6 9 1.259099e-02
6.500000e+00 9 1.070359e-02
7 9 8.490887e-03
7.500000e+00 9 7.455093e-03
8 9 5.407572e-03
2 10 1.622873e-01
2.500000e+00 10 1.228562e-01
3 10 9.449320e-02
3.500000e+00 10 7.530908e-02
4 10 5.726805e-02
4.500000e+00 10 4.537506e-02
5 10 3.603395e-02
5.500000e+00 10 2.833477e-02
6 10 2.428471e-02
6.500000e+00 10 2.020601e-02
7 10 1.606392e-02
7.500000e+00 10 1.334873e-02
8 10 1.078138e-02
2 11 1.806586e-01
2.500000e+00 11 1.418080e-01
3 11 1.185794e-01
3.500000e+00 11 9.426522e-02
4 11 7.785039e-02
4.500000e+00 11 6.465428e-02
5 11 5.400479e-02
5.500000e+00 11 4.367561e-02
6 11 3.765615e-02
6.500000e+00 11 3.170553e-02
7 11 2.657188e-02
7.500000e+00 11 2.254587e-02
8 11 1.932067e-02
2 12 2.075036e-01
2.500000e+00 12 1.709676e-01
3 12 1.399703e-01
3.500000e+00 12 1.184719e-01
4 12 9.930036e-02
4.500000e+00 12 8.306923e-02
5 12 7.155711e-02
5.500000e+00 12 6.284539e-02
6 12 5.532460e-02
6.500000e+00 12 4.623719e-02
7 12 4.157155e-02
7.500000e+00 12 3.566995e-02
8 12 3.096853e-02
2 13 2.311799e-01
2.500000e+00 13 1.925278e-01
3 13 1.642367e-01
3.500000e+00 13 1.395018e-01
4 13 1.230400e-01
4.500000e+00 13 1.074332e-01
5 13 9.361735e-02
5.500000e+00 13 8.175843e-02
6 13 7.282180e-02
6.500000e+00 13 6.429401e-02
7 13 5.858077e-02
7.500000e+00 13 5.100173e-02
8 13 4.539206e-02
2 14 2.552151e-01
2.500000e+00 14 2.194825e-01
3 14 1.901280e-01
3.500000e+00 14 1.664916e-01
4 14 1.482389e-01
4.500000e+00 14 1.307210e-01
5 14 1.155516e-01
5.500000e+00 14 1.041132e-01
6 14 9.447562e-02
6.500000e+00 14 8.337066e-02
7 14 7.587501e-02
7.500000e+00 14 6.961230e-02
8 14 6.378499e-02
2 15 2.742313e-01
2.500000e+00 15 2.416679e-01
3 15 2.120259e-01
3.500000e+00 15 1.869305e-01
4 15 1.727234e-01
4.500000e+00 15 1.541809e-01
5 15 1.395224e-01
5.500000e+00 15 1.252531e-01
6 15 1.152165e-01
6.500000e+00 15 1.039185e-01
7 15 9.672424e-02
7.500000e+00 15 9.020908e-02
8 15 8.354018e-02
2 16 3.009506e-01
2.500000e+00 16 2.674487e-01
3 16 2.383168e-01
3.500000e+00 16 2.140815e-01
4 16 1.939326e-01
4.500000e+00 16 1.782676e-01
5 16 1.649115e-01
5.500000e+00 16 1.490167e-01
6 16 1.402801e-01
6.500000e+00 16 1.288615e-01
7 16 1.197652e-01
7.500000e+00 16 1.122693e-01
8 16 1.044027e-01
2 17 3.210846e-01
2.500000e+00 17 2.879653e-01
3 17 2.610161e-01
3.500000e+00 17 2.371381e-01
4 17 2.196283e-01
4.500000e+00 17 2.025976e-01
5 17 1.904130e-01
5.500000e+00 17 1.749812e-01
6 17 1.654035e-01
6.500000e+00 17 1.530307e-01
7 17 1.437355e-01
7.500000e+00 17 1.360514e-01
8 17 1.286202e-01
2 18 3.446843e-01
2.500000e+00 18 3.117203e-01
3 18 2.832147e-01
3.500000e+00 18 2.634483e-01
4 18 2.449468e-01
4.500000e+00 18 2.280449e-01
5 18 2.128957e-01
5.500000e+00 18 1.987141e-01
6 18 1.888035e-01
6.500000e+00 18 1.777939e-01
7 18 1.692976e-01
7.500000e+00 18 1.601606e-01
8 18 1.525522e-01
2 19 3.653093e-01
2.500000e+00 19 3.313083e-01
3 19 3.040210e-01
3.500000e+00 19 2.858232e-01
4 19 2.673994e-01
4.500000e+00 19 2.520130e-01
5 19 2.383895e-01
5.500000e+00 19 2.240167e-01
6 19 2.123824e-01
6.500000e+00 19 2.021641e-01
7 19 1.934968e-01
7.500000e+00 19 1.846153e-01
8 19 1.759100e-01
2 20 3.823468e-01
2.500000e+00 20 3.548032e-01
3 20 3.292479e-01
3.500000e+00 20 3.081537e-01
4 20 2.915497e-01
4.500000e+00 20 2.758819e-01
5 20 2.612717e-01
5.500000e+00 20 2.487511e-01
6 20 2.405386e-01
6.500000e+00 20 2.270900e-01
7 20 2.177251e-01
7.500000e+00 20 2.099258e-01
8 20 2.023208e-01
2 21 4.023759e-01
2.500000e+00 21 3.724316e-01
3 21 3.528226e-01
3.500000e+00 21 3.310680e-01
4 21 3.137535e-01
4.500000e+00 21 2.973722e-01
5 21 2.881131e-01
5.500000e+00 21 2.736132e-01
6 21 2.627400e-01
6.500000e+00 21 2.503887e-01
7 21 2.427984e-01
7.500000e+00 21 2.347205e-01
8 21 2.268193e-01
2 22 4.221361e-01
2.500000e+00 22 3.959258e-01
3 22 3.710160e-01
3.500000e+00 22 3.548836e-01
4 22 3.351577e-01
4.500000e+00 22 3.234399e-01
5 22 3.100216e-01
5.500000e+00 22 2.975127e-01
6 22 2.886856e-01
6.500000e+00 22 2.794670e-01
7 22 2.676171e-01
7.500000e+00 22 2.592099e-01
8 22 2.531698e-01
2 23 4.395237e-01
2.500000e+00 23 4.105965e-01
3 23 3.938847e-01
3.500000e+00 23 3.738419e-01
4 23 3.592266e-01
4.500000e+00 23 3.458374e-01
5 23 3.316464e-01
5.500000e+00 23 3.206339e-01
6 23 3.110570e-01
6.500000e+00 23 3.002985e-01
7 23 2.925531e-01
7.500000e+00 23 2.842317e-01
8 23 2.781665e-01
2 24 4.539020e-01
2.500000e+00 24 4.334327e-01
3 24 4.130783e-01
3.500000e+00 24 3.942573e-01
4 24 3.821067e-01
4.500000e+00 24 3.662375e-01
5 24 3.544688e-01
5.500000e+00 24 3.454529e-01
6 24 3.326737e-01
6.500000e+00 24 3.257822e-01
7 24 3.179960e-01
7.500000e+00 24 3.108925e-01
8 24 3.027638e-01
2 25 4.750799e-01
2.500000e+00 25 4.518091e-01
3 25 4.313700e-01
3.500000e+00 25 4.162146e-01
4 25 4.029776e-01
4.500000e+00 25 3.888908e-01
5 25 3.787847e-01
5.500000e+00 25 3.657308e-01
6 25 3.574961e-01
6.500000e+00 25 3.475115e-01
7 25 3.399998e-01
7.500000e+00 25 3.344564e-01
8 25 3.268893e-01
2 26 4.903687e-01
2.500000e+00 26 4.689980e-01
3 26 4.514639e-01
3.500000e+00 26 4.359552e-01
4 26 4.227316e-01
4.500000e+00 26 4.091475e-01
5 26 4.003027e-01
5.500000e+00 26 3.913950e-01
6 26 3.809109e-01
6.500000e+00 26 3.719214e-01
7 26 3.655114e-01
7.500000e+00 26 3.578033e-01
8 26 3.500902e-01
2 27 5.044992e-01
2.500000e+00 27 4.842096e-01
3 27 4.677394e-01
3.500000e+00 27 4.554687e-01
4 27 4.418825e-01
4.500000e+00 27 4.307662e-01
5 27 4.197969e-01
5.500000e+00 27 4.117074e-01
6 27 4.043728e-01
6.500000e+00 27 3.955825e-01
7 27 3.872485e-01
7.500000e+00 27 3.803162e-01
8 27 3.754278e-01
2 28 5.219271e-01
2.500000e+00 28 5.017133e-01
3 28 4.879670e-01
3.500000e+00 28 4.719180e-01
4 28 4.623221e-01
4.500000e+00 28 4.505115e-01
5 28 4.418551e-01
5.500000e+00 28 4.320239e-01
6 28 4.246329e-01
6.500000e+00 28 4.169060e-01
7 28 4.096191e-01
7.500000e+00 28 4.047655e-01
8 28 3.982940e-01
2 29 5.355708e-01
2.500000e+00 29 5.181699e-01
3 29 5.062764e-01
3.500000e+00 29 4.909358e-01
4 29 4.802401e-01
4.500000e+00 29 4.691546e-01
5 29 4.605307e-01
5.500000e+00 29 4.526343e-01
6 29 4.453615e-01
6.500000e+00 29 4.375208e-01
7 29 4.316986e-01
7.500000e+00 29 4.261782e-01
8 29 4.200254e-01
2 30 5.482761e-01
2.500000e+00 30 5.348855e-01
3 30 5.213251e-01
3.500000e+00 30 5.073681e-01
4 30 4.977062e-01
4.500000e+00 30 4.872197e-01
5 30 4.805176e-01
5.500000e+00 30 4.717802e-01
6 30 4.653928e-01
6.500000e+00 30 4.582582e-01
7 30 4.539456e-01
7.500000e+00 30 4.474714e-01
8 30 4.414607e-01


==> LE_varyd.dat <==
2 5 1.333333e-01
2.500000e+00 5 0
3 5 6.666667e-02
3.500000e+00 5 6.666667e-02
4 5 2.000000e-01
4.500000e+00 5 0
5 5 0
5.500000e+00 5 0
6 5 6.666667e-02
6.500000e+00 5 0
7 5 0
7.500000e+00 5 0
8 5 0
2 6 6.666667e-02
2.500000e+00 6 6.666667e-02
3 6 0
3.500000e+00 6 0
4 6 0
4.500000e+00 6 0
5 6 0
5.500000e+00 6 0
6 6 0
6.500000e+00 6 0
7 6 0
7.500000e+00 6 0
8 6 0
2 7 6.666667e-02
2.500000e+00 7 0
3 7 0
3.500000e+00 7 0
4 7 0
4.500000e+00 7 0
5 7 0
5.500000e+00 7 0
6 7 0
6.500000e+00 7 0
7 7 0
7.500000e+00 7 0
8 7 0
2 8 2.000000e-01
2.500000e+00 8 0
3 8 1.333333e-01
3.500000e+00 8 0
4 8 0
4.500000e+00 8 0
5 8 0
5.500000e+00 8 0
6 8 0
6.500000e+00 8 0
7 8 0
7.500000e+00 8 0
8 8 0
2 9 6.666667e-02
2.500000e+00 9 0
3 9 0
3.500000e+00 9 0
4 9 0
4.500000e+00 9 0
5 9 0
5.500000e+00 9 0
6 9 0
6.500000e+00 9 0
7 9 0
7.500000e+00 9 0
8 9 0
2 10 3.333333e-01
2.500000e+00 10 6.666667e-02
3 10 0
3.500000e+00 10 0
4 10 0
4.500000e+00 10 0
5 10 0
5.500000e+00 10 0
6 10 0
6.500000e+00 10 0
7 10 0
7.500000e+00 10 0
8 10 0
2 11 2.000000e-01
2.500000e+00 11 6.666667e-02
3 11 0
3.500000e+00 11 0
4 11 0
4.500000e+00 11 0
5 11 0
5.500000e+00 11 0
6 11 0
6.500000e+00 11 0
7 11 0
7.500000e+00 11 0
8 11 0
2 12 4.000000e-01
2.500000e+00 12 6.666667e-02
3 12 0
3.500000e+00 12 0
4 12 0
4.500000e+00 12 0
5 12 0
5.500000e+00 12 0
6 12 0
6.500000e+00 12 0
7 12 0
7.500000e+00 12 0
8 12 0
2 13 4.666667e-01
2.500000e+00 13 0
3 13 0
3.500000e+00 13 0
4 13 0
4.500000e+00 13 0
5 13 0
5.500000e+00 13 0
6 13 0
6.500000e+00 13 0
7 13 0
7.500000e+00 13 0
8 13 0
2 14 7.333333e-01
2.500000e+00 14 2.000000e-01
3 14 0
3.500000e+00 14 0
4 14 0
4.500000e+00 14 0
5 14 0
5.500000e+00 14 0
6 14 0
6.500000e+00 14 0
7 14 0
7.500000e+00 14 0
8 14 0
2 15 8.000000e-01
2.500000e+00 15 6.666667e-02
3 15 6.666667e-02
3.500000e+00 15 6.666667e-02
4 15 0
4.500000e+00 15 0
5 15 0
5.500000e+00 15 0
6 15 0
6.500000e+00 15 0
7 15 0
7.500000e+00 15 0
8 15 0
2 16 1.000000e+00
2.500000e+00 16 4.666667e-01
3 16 1.333333e-01
3.500000e+00 16 0
4 16 0
4.500000e+00 16 0
5 16 0
5.500000e+00 16 0
6 16 0
6.500000e+00 16 0
7 16 0
7.500000e+00 16 0
8 16 0
2 17 9.333333e-01
2.500000e+00 17 5.333333e-01
3 17 0
3.500000e+00 17 0
4 17 0
4.500000e+00 17 0
5 17 0
5.500000e+00 17 0
6 17 0
6.500000e+00 17 0
7 17 0
7.500000e+00 17 0
8 17 0
2 18 1.000000e+00
2.500000e+00 18 8.000000e-01
3 18 1.333333e-01
3.500000e+00 18 1.333333e-01
4 18 0
4.500000e+00 18 0
5 18 0
5.500000e+00 18 0
6 18 0
6.500000e+00 18 0
7 18 0
7.500000e+00 18 0
8 18 0
2 19 1.000000e+00
2.500000e+00 19 8.000000e-01
3 19 4.666667e-01
3.500000e+00 19 2.000000e-01
4 19 0
4.500000e+00 19 0
5 19 0
5.500000e+00 19 0
6 19 0
6.500000e+00 19 0
7 19 0
7.500000e+00 19 0
8 19 0
2 20 1.000000e+00
2.500000e+00 20 1.000000e+00
3 20 8.000000e-01
3.500000e+00 20 2.000000e-01
4 20 6.666667e-02
4.500000e+00 20 0
5 20 0
5.500000e+00 20 0
6 20 0
6.500000e+00 20 0
7 20 0
7.500000e+00 20 0
8 20 0
2 21 1.000000e+00
2.500000e+00 21 9.333333e-01
3 21 8.666667e-01
3.500000e+00 21 3.333333e-01
4 21 6.666667e-02
4.500000e+00 21 0
5 21 0
5.500000e+00 21 0
6 21 0
6.500000e+00 21 0
7 21 0
7.500000e+00 21 0
8 21 0
2 22 1.000000e+00
2.500000e+00 22 1.000000e+00
3 22 1.000000e+00
3.500000e+00 22 7.333333e-01
4 22 5.333333e-01
4.500000e+00 22 6.666667e-02
5 22 6.666667e-02
5.500000e+00 22 0
6 22 0
6.500000e+00 22 0
7 22 0
7.500000e+00 22 0
8 22 0
2 23 1.000000e+00
2.500000e+00 23 1.000000e+00
3 23 1.000000e+00
3.500000e+00 23 9.333333e-01
4 23 6.000000e-01
4.500000e+00 23 3.333333e-01
5 23 0
5.500000e+00 23 0
6 23 0
6.500000e+00 23 0
7 23 0
7.500000e+00 23 0
8 23 0
2 24 1.000000e+00
2.500000e+00 24 1.000000e+00
3 24 1.000000e+00
3.500000e+00 24 1.000000e+00
4 24 1.000000e+00
4.500000e+00 24 4.000000e-01
5 24 3.333333e-01
5.500000e+00 24 1.333333e-01
6 24 0
6.500000e+00 24 0
7 24 0
7.500000e+00 24 0
8 24 0
2 25 9.333333e-01
2.500000e+00 25 1.000000e+00
3 25 1.000000e+00
3.500000e+00 25 1.000000e+00
4 25 1.000000e+00
4.500000e+00 25 7.333333e-01
5 25 7.333333e-01
5.500000e+00 25 6.666667e-02
6 25 0
6.500000e+00 25 0
7 25 0
7.500000e+00 25 0
8 25 0
2 26 1.000000e+00
2.500000e+00 26 1.000000e+00
3 26 1.000000e+00
3.500000e+00 26 1.000000e+00
4 26 1.000000e+00
4.500000e+00 26 9.333333e-01
5 26 9.333333e-01
5.500000e+00 26 4.666667e-01
6 26 3.333333e-01
6.500000e+00 26 1.333333e-01
7 26 6.666667e-02
7.500000e+00 26 0
8 26 0
2 27 1.000000e+00
2.500000e+00 27 1.000000e+00
3 27 9.333333e-01
3.500000e+00 27 1.000000e+00
4 27 9.333333e-01
4.500000e+00 27 1.000000e+00
5 27 1.000000e+00
5.500000e+00 27 9.333333e-01
6 27 7.333333e-01
6.500000e+00 27 4.666667e-01
7 27 2.666667e-01
7.500000e+00 27 6.666667e-02
8 27 1.333333e-01
2 28 1.000000e+00
2.500000e+00 28 1.000000e+00
3 28 1.000000e+00
3.500000e+00 28 1.000000e+00
4 28 1.000000e+00
4.500000e+00 28 1.000000e+00
5 28 9.333333e-01
5.500000e+00 28 9.333333e-01
6 28 1.000000e+00
6.500000e+00 28 8.000000e-01
7 28 5.333333e-01
7.500000e+00 28 8.000000e-01
8 28 1.333333e-01
2 29 1.000000e+00
2.500000e+00 29 1.000000e+00
3 29 1.000000e+00
3.500000e+00 29 1.000000e+00
4 29 1.000000e+00
4.500000e+00 29 1.000000e+00
5 29 1.000000e+00
5.500000e+00 29 1.000000e+00
6 29 1.000000e+00
6.500000e+00 29 1.000000e+00
7 29 1.000000e+00
7.500000e+00 29 8.000000e-01
8 29 4.666667e-01
2 30 1.000000e+00
2.500000e+00 30 1.000000e+00
3 30 1.000000e+00
3.500000e+00 30 1.000000e+00
4 30 1.000000e+00
4.500000e+00 30 1.000000e+00
5 30 1.000000e+00
5.500000e+00 30 1.000000e+00
6 30 1.000000e+00
6.500000e+00 30 1.000000e+00
7 30 1.000000e+00
7.500000e+00 30 1.000000e+00
8 30 1.000000e+00

